Interfacial Faraday instability driven by interspecies-interaction modulation in a phase-separated binary Bose-Einstein condensate

We investigate interfacial Faraday instabilities in a quasi-two-dimensional, phase-separated binary Bose-Einstein condensate driven by periodic modulation of the interspecies scattering length. In the strongly immiscible regime, the interspecies interaction energy is concentrated near the internal interface, linking the modulation to interfacial tension and the capillary restoring force. We quantify the first-order tension response through its logarithmic sensitivity and account for nonlinear tension variations at finite modulation amplitudes. A sharp-interface capillary model and Floquet analysis yield discrete azimuthal-mode frequencies and primary instability tongues that shift toward higher driving frequencies with increasing mode order. Gross-Pitaevskii simulations reveal star-shaped interface patterns with threefold to eightfold rotational symmetry. The eightfold mode exhibits subharmonic oscillations and approximately exponential growth of its period-averaged amplitude over a small-deformation interval. These results provide a route to frequency-selective excitation of interfacial capillary modes through interspecies-interaction control.

==> review/Citation_Expansion_20261011.json <==
{
  "source": "Interfacial_Faraday_Language_Revised_20261011.zip",
  "total_initial_references": 44,
  "initial_cited_references": 26,
  "final_cited": 37,
  "from_original_library_included": 35,
  "original_unused": [
    "brunet2011",
    "bouwhuis2013",
    "cross1993",
    "gao2018phonon",
    "fujii2024",
    "liebster2025",
    "li2021spacetime",
    "nath2010",
    "zhang2019soam"
  ],
  "added_context_sentences": 16,
  "operations": [
    {
      "file": "introduction.tex",
      "reason": "For contour-mode/azimuthal standing-wave analogy cite parametric drop studies",
      "before": "distinct rotational symmetries~\\cite{Maity2020,Kwon2021}.",
      "after": "distinct rotational symmetries~\\cite{Noblin2005,Shen2010,Maity2020,Kwon2021}."
    },
    {
      "file": "introduction.tex",
      "reason": "Move Wang to a precise density-spin-wave comparison",
      "before": "control of interatomic interactions and confinement~\\cite{Nicolin2007,Wang2025}.",
      "after": "control of interatomic interactions and confinement~\\cite{Nicolin2007}."
    },
    {
      "file": "introduction.tex",
      "reason": "Distinguish interaction-modulated bulk patterns from binary density and spin responses; driving channels identified",
      "before": "In a strongly oblate condensate, interaction modulation also excites star-shaped surface modes whose resonance frequencies resolve the discrete collective-excitation spectrum~\\cite{Kwon2021}.",
      "after": "Interaction-modulated condensates also exhibit driven density patterns and more complex nonequilibrium responses~\\cite{Nguyen2019,Zhang2020}. Binary superfluids support density- and spin-wave Faraday responses under Rabi coupling, confinement modulation, and interaction modulation~\\cite{Chen2019,Cominotti2022,Wang2025}. In a strongly oblate condensate, interaction modulation also excites star-shaped surface modes whose resonance frequencies resolve the discrete collective-excitation spectrum~\\cite{Kwon2021}."
    },
    {
      "file": "introduction.tex",
      "reason": "Use phase-separation theory and historical experiment instead of a shear-instability source",
      "before": "Phase separation introduces an internal interface whose shape oscillations involve both condensates~\\cite{Ho1996,Pu1998,Takeuchi2010}.",
      "after": "Phase separation introduces an internal interface whose shape oscillations involve both condensates~\\cite{Ho1996,Pu1998,Timmermans1998,Hall1998}."
    },
    {
      "file": "introduction.tex",
      "reason": "Specify Tojo uses two 87Rb hyperfine states, not the 85Rb-87Rb isotope mixture",
      "before": "Interaction-controlled miscibility has been demonstrated in $^{85}\\mathrm{Rb}$--$^{87}\\mathrm{Rb}$ mixtures~\\cite{Papp2008}; in a trap, the spatial configuration also depends on the component populations and confinement~\\cite{Lee2016}.",
      "after": "Interaction-controlled miscibility has been demonstrated in $^{85}\\mathrm{Rb}$--$^{87}\\mathrm{Rb}$ mixtures~\\cite{Papp2008}; in a trap, the spatial configuration also depends on the component populations and confinement~\\cite{Lee2016}. Control of phase separation by an intercomponent Feshbach resonance has also been demonstrated in two hyperfine states of $^{87}\\mathrm{Rb}$~\\cite{Tojo2010}."
    },
    {
      "file": "introduction.tex",
      "reason": "Use localized-wave sources for capillary spectrum and distinguish acceleration/shear mechanisms",
      "before": "interfacial oscillations~\\cite{Sasaki2009,Indekeu2018,Kobyakov2012}.",
      "after": "interfacial oscillations~\\cite{Mazets2002,Indekeu2018,Kobyakov2012}. Other interface instabilities in binary condensates arise from acceleration or relative flow, including Rayleigh--Taylor and Kelvin--Helmholtz instabilities~\\cite{Sasaki2009,Takeuchi2010,Suzuki2010}."
    },
    {
      "file": "introduction.tex",
      "reason": "Cite Maity specifically on its Appendix B already mentioning interspecies driving",
      "before": "although the corresponding results are not shown. For interspecies driving,",
      "after": "although the corresponding results are not shown~\\cite{Maity2020}. For interspecies driving,"
    },
    {
      "file": "introduction.tex",
      "reason": "Cite strong-segregation interfacial overlap localization",
      "before": "In a strongly phase-separated mixture, the product of the two densities is concentrated in a narrow layer around the common boundary.",
      "after": "In a strongly phase-separated mixture, the product of the two densities is concentrated in a narrow layer around the common boundary~\\cite{Ao1998,Barankov2002}."
    },
    {
      "file": "introduction.tex",
      "reason": "Explicitly identify the liquid-metal surface-tension analog as classical, not BEC",
      "before": "even for a sinusoidal modulation of the scattering length.",
      "after": "even for a sinusoidal modulation of the scattering length. Surface-tension-controlled switching of Faraday-wave patterns has a related experimental precedent in a classical liquid-metal system~\\cite{Zhao2018}."
    },
    {
      "file": "section_II.tex",
      "reason": "Add Ao for segregation and interface widths",
      "before": "the trapped density configuration also depends on the populations and confinement~\\cite{Timmermans1998,Lee2016}.",
      "after": "the trapped density configuration also depends on the populations and confinement~\\cite{Timmermans1998,Ao1998,Lee2016}."
    },
    {
      "file": "section_II.tex",
      "reason": "Distinguish measured heteronuclear resonance from an as-yet-theoretical periodic aAB protocol",
      "before": "Here $\\Delta a_{AB}$ is the scattering-length modulation amplitude,",
      "after": "Heteronuclear Feshbach resonances have been observed in this isotope combination~\\cite{Papp2006}. An experimental realization of the prescribed $a_{AB}(t)$ would require calibrating the interspecies scattering length against the control magnetic field~\\cite{Chin2010}.\nHere $\\Delta a_{AB}$ is the scattering-length modulation amplitude,"
    },
    {
      "file": "section_II.tex",
      "reason": "Support interfacial-overlap localization, not the exact numerical GP overlap result",
      "before": "In the strongly phase-separated state, this spatial weight is concentrated near the internal interface.",
      "after": "In the strongly phase-separated state, this spatial weight is concentrated near the internal interface~\\cite{Ao1998,Barankov2002}."
    },
    {
      "file": "section_III.tex",
      "reason": "Properly qualify classical viscous Floquet methodology",
      "before": "Floquet analysis determines the instability of the periodic interface equation.",
      "after": "Floquet analysis determines the instability of the periodic interface equation. Classical two-fluid interfaces have likewise been treated with Floquet methods, including viscous effects absent from the present capillary model~\\cite{KumarTuckerman1994,Hill2002}."
    },
    {
      "file": "appendix_B.tex",
      "reason": "Cite general Mathieu/Floquet series as a method, not the derived numerical tongue",
      "before": "For the first-order tension response, the primary subharmonic Floquet expansion may be written as",
      "after": "For the first-order tension response, the primary subharmonic Floquet expansion may be written as~\\cite{Benjamin1954,Nicolin2007,Maity2020}"
    },
    {
      "file": "section_V.tex",
      "reason": "No external paper establishes this manuscript-specific averaging definition",
      "before": "We denote its average over one driving period $T_D$ by $\\overline A_m(t)$~\\cite{Kwon2021}.",
      "after": "We denote its average over one driving period $T_D$ by $\\overline A_m(t)$."
    },
    {
      "file": "appendix_C.tex",
      "reason": "Fourier reconstruction identity needs no bibliographic citation",
      "before": "For a real interface radius, the contribution of a single $m$th harmonic is $2\\operatorname{Re}[q_m(t)e^{im\\theta}]$~\\cite{Maity2020,Kwon2021}.",
      "after": "For a real interface radius, the contribution of a single $m$th harmonic is $2\\operatorname{Re}[q_m(t)e^{im\\theta}]$."
    }
  ],
  "occurrences": [
    {
      "key": "Faraday1831",
      "file": "introduction.tex",
      "line": 4,
      "context": "an destabilize a fluid surface and excite subharmonic standing waves, as in the Faraday instability~\\cite{Faraday1831,Benjamin1954,Binks1997}. At the primary parametric resonance, the response oscillat"
    },
    {
      "key": "Benjamin1954",
      "file": "introduction.tex",
      "line": 4,
      "context": "an destabilize a fluid surface and excite subharmonic standing waves, as in the Faraday instability~\\cite{Faraday1831,Benjamin1954,Binks1997}. At the primary parametric resonance, the response oscillat"
    },
    {
      "key": "Binks1997",
      "file": "introduction.tex",
      "line": 4,
      "context": "an destabilize a fluid surface and excite subharmonic standing waves, as in the Faraday instability~\\cite{Faraday1831,Benjamin1954,Binks1997}. At the primary parametric resonance, the response oscillat"
    },
    {
      "key": "Noblin2005",
      "file": "introduction.tex",
      "line": 4,
      "context": "screte, so parametric excitation can produce shape oscillations with distinct rotational symmetries~\\cite{Noblin2005,Shen2010,Maity2020,Kwon2021}.  Atomic Bose--Einstein condensates allow parametric excita"
    },
    {
      "key": "Shen2010",
      "file": "introduction.tex",
      "line": 4,
      "context": "screte, so parametric excitation can produce shape oscillations with distinct rotational symmetries~\\cite{Noblin2005,Shen2010,Maity2020,Kwon2021}.  Atomic Bose--Einstein condensates allow parametric excita"
    },
    {
      "key": "Maity2020",
      "file": "introduction.tex",
      "line": 4,
      "context": "screte, so parametric excitation can produce shape oscillations with distinct rotational symmetries~\\cite{Noblin2005,Shen2010,Maity2020,Kwon2021}.  Atomic Bose--Einstein condensates allow parametric excita"
    },
    {
      "key": "Kwon2021",
      "file": "introduction.tex",
      "line": 4,
      "context": "screte, so parametric excitation can produce shape oscillations with distinct rotational symmetries~\\cite{Noblin2005,Shen2010,Maity2020,Kwon2021}.  Atomic Bose--Einstein condensates allow parametric excita"
    },
    {
      "key": "Nicolin2007",
      "file": "introduction.tex",
      "line": 6,
      "context": "ensates allow parametric excitation through the control of interatomic interactions and confinement~\\cite{Nicolin2007}. Periodic modulation of the $s$-wave scattering length was "
    },
    {
      "key": "Staliunas2002",
      "file": "introduction.tex",
      "line": 6,
      "context": "modulation of the $s$-wave scattering length was predicted to generate subharmonic density patterns~\\cite{Staliunas2002}, and longitudinal Faraday waves were observed by modulating"
    },
    {
      "key": "Engels2007",
      "file": "introduction.tex",
      "line": 6,
      "context": "nal Faraday waves were observed by modulating the transverse confinement of an elongated condensate~\\cite{Engels2007}. Interaction-modulated condensates also exhibit driven dens"
    },
    {
      "key": "Nguyen2019",
      "file": "introduction.tex",
      "line": 6,
      "context": "odulated condensates also exhibit driven density patterns and more complex nonequilibrium responses~\\cite{Nguyen2019,Zhang2020}. Binary superfluids support density- and spin-wave Faraday "
    },
    {
      "key": "Zhang2020",
      "file": "introduction.tex",
      "line": 6,
      "context": "odulated condensates also exhibit driven density patterns and more complex nonequilibrium responses~\\cite{Nguyen2019,Zhang2020}. Binary superfluids support density- and spin-wave Faraday "
    },
    {
      "key": "Chen2019",
      "file": "introduction.tex",
      "line": 6,
      "context": "spin-wave Faraday responses under Rabi coupling, confinement modulation, and interaction modulation~\\cite{Chen2019,Cominotti2022,Wang2025}. In a strongly oblate condensate, interaction modulation al"
    },
    {
      "key": "Cominotti2022",
      "file": "introduction.tex",
      "line": 6,
      "context": "spin-wave Faraday responses under Rabi coupling, confinement modulation, and interaction modulation~\\cite{Chen2019,Cominotti2022,Wang2025}. In a strongly oblate condensate, interaction modulation al"
    },
    {
      "key": "Wang2025",
      "file": "introduction.tex",
      "line": 6,
      "context": "spin-wave Faraday responses under Rabi coupling, confinement modulation, and interaction modulation~\\cite{Chen2019,Cominotti2022,Wang2025}. In a strongly oblate condensate, interaction modulation al"
    },
    {
      "key": "Kwon2021",
      "file": "introduction.tex",
      "line": 6,
      "context": "haped surface modes whose resonance frequencies resolve the discrete collective-excitation spectrum~\\cite{Kwon2021}.  Phase separation introduces an internal interface whose s"
    },
    {
      "key": "Ho1996",
      "file": "introduction.tex",
      "line": 8,
      "context": "Phase separation introduces an internal interface whose shape oscillations involve both condensates~\\cite{Ho1996,Pu1998,Timmermans1998,Hall1998}. Interaction-controlled miscibility has been demonstrated i"
    },
    {
      "key": "Pu1998",
      "file": "introduction.tex",
      "line": 8,
      "context": "Phase separation introduces an internal interface whose shape oscillations involve both condensates~\\cite{Ho1996,Pu1998,Timmermans1998,Hall1998}. Interaction-controlled miscibility has been demonstrated i"
    },
    {
      "key": "Timmermans1998",
      "file": "introduction.tex",
      "line": 8,
      "context": "Phase separation introduces an internal interface whose shape oscillations involve both condensates~\\cite{Ho1996,Pu1998,Timmermans1998,Hall1998}. Interaction-controlled miscibility has been demonstrated i"
    },
    {
      "key": "Hall1998",
      "file": "introduction.tex",
      "line": 8,
      "context": "Phase separation introduces an internal interface whose shape oscillations involve both condensates~\\cite{Ho1996,Pu1998,Timmermans1998,Hall1998}. Interaction-controlled miscibility has been demonstrated i"
    },
    {
      "key": "Papp2008",
      "file": "introduction.tex",
      "line": 8,
      "context": "ion-controlled miscibility has been demonstrated in $^{85}\\mathrm{Rb}$--$^{87}\\mathrm{Rb}$ mixtures~\\cite{Papp2008}; in a trap, the spatial configuration also depends on the c"
    },
    {
      "key": "Lee2016",
      "file": "introduction.tex",
      "line": 8,
      "context": "08}; in a trap, the spatial configuration also depends on the component populations and confinement~\\cite{Lee2016}. Control of phase separation by an intercomponent Feshbach "
    },
    {
      "key": "Tojo2010",
      "file": "introduction.tex",
      "line": 8,
      "context": "mponent Feshbach resonance has also been demonstrated in two hyperfine states of $^{87}\\mathrm{Rb}$~\\cite{Tojo2010}. Radial phase separation can produce a core--shell state wi"
    },
    {
      "key": "Maity2020",
      "file": "introduction.tex",
      "line": 8,
      "context": "10}. Radial phase separation can produce a core--shell state with a nearly circular common boundary~\\cite{Maity2020}. Interfacial tension supplies the capillary restoring force"
    },
    {
      "key": "Mazets2002",
      "file": "introduction.tex",
      "line": 8,
      "context": "butes to the mode inertia, together setting the natural frequency scale of interfacial oscillations~\\cite{Mazets2002,Indekeu2018,Kobyakov2012}. Other interface instabilities in binary condensates arise "
    },
    {
      "key": "Indekeu2018",
      "file": "introduction.tex",
      "line": 8,
      "context": "butes to the mode inertia, together setting the natural frequency scale of interfacial oscillations~\\cite{Mazets2002,Indekeu2018,Kobyakov2012}. Other interface instabilities in binary condensates arise "
    },
    {
      "key": "Kobyakov2012",
      "file": "introduction.tex",
      "line": 8,
      "context": "butes to the mode inertia, together setting the natural frequency scale of interfacial oscillations~\\cite{Mazets2002,Indekeu2018,Kobyakov2012}. Other interface instabilities in binary condensates arise "
    },
    {
      "key": "Sasaki2009",
      "file": "introduction.tex",
      "line": 8,
      "context": " from acceleration or relative flow, including Rayleigh--Taylor and Kelvin--Helmholtz instabilities~\\cite{Sasaki2009,Takeuchi2010,Suzuki2010}.  Periodic modulation of the core-component intraspecies in"
    },
    {
      "key": "Takeuchi2010",
      "file": "introduction.tex",
      "line": 8,
      "context": " from acceleration or relative flow, including Rayleigh--Taylor and Kelvin--Helmholtz instabilities~\\cite{Sasaki2009,Takeuchi2010,Suzuki2010}.  Periodic modulation of the core-component intraspecies in"
    },
    {
      "key": "Suzuki2010",
      "file": "introduction.tex",
      "line": 8,
      "context": " from acceleration or relative flow, including Rayleigh--Taylor and Kelvin--Helmholtz instabilities~\\cite{Sasaki2009,Takeuchi2010,Suzuki2010}.  Periodic modulation of the core-component intraspecies in"
    },
    {
      "key": "Maity2020",
      "file": "introduction.tex",
      "line": 10,
      "context": "as been shown to excite star-shaped interface patterns with frequency-dependent rotational symmetry~\\cite{Maity2020}. Maity \\emph{et al.}\\ related these subharmonically oscilla"
    },
    {
      "key": "Maity2020",
      "file": "introduction.tex",
      "line": 10,
      "context": "ring-length modulation can generate such patterns, although the corresponding results are not shown~\\cite{Maity2020}. For interspecies driving, a central question is how the im"
    },
    {
      "key": "Ao1998",
      "file": "introduction.tex",
      "line": 12,
      "context": "ture, the product of the two densities is concentrated in a narrow layer around the common boundary~\\cite{Ao1998,Barankov2002}. The interaction dependence of the interfacial tension prov"
    },
    {
      "key": "Barankov2002",
      "file": "introduction.tex",
      "line": 12,
      "context": "ture, the product of the two densities is concentrated in a narrow layer around the common boundary~\\cite{Ao1998,Barankov2002}. The interaction dependence of the interfacial tension prov"
    },
    {
      "key": "VanSchaeybroeck2008",
      "file": "introduction.tex",
      "line": 12,
      "context": "pendence of the interfacial tension provides a microscopic basis for describing the capillary drive~\\cite{VanSchaeybroeck2008,Indekeu2015}. Its logarithmic sensitivity relates a small relative chang"
    },
    {
      "key": "Indekeu2015",
      "file": "introduction.tex",
      "line": 12,
      "context": "pendence of the interfacial tension provides a microscopic basis for describing the capillary drive~\\cite{VanSchaeybroeck2008,Indekeu2015}. Its logarithmic sensitivity relates a small relative chang"
    },
    {
      "key": "Zhao2018",
      "file": "introduction.tex",
      "line": 12,
      "context": "ng of Faraday-wave patterns has a related experimental precedent in a classical liquid-metal system~\\cite{Zhao2018}.  Here we study interfacial Faraday patterns driven by inte"
    },
    {
      "key": "Timmermans1998",
      "file": "section_II.tex",
      "line": 31,
      "context": "bility condition; the trapped density configuration also depends on the populations and confinement~\\cite{Timmermans1998,Ao1998,Lee2016}. The stationary GP solution in Fig.~\\ref{fig:equilibrium} h"
    },
    {
      "key": "Ao1998",
      "file": "section_II.tex",
      "line": 31,
      "context": "bility condition; the trapped density configuration also depends on the populations and confinement~\\cite{Timmermans1998,Ao1998,Lee2016}. The stationary GP solution in Fig.~\\ref{fig:equilibrium} h"
    },
    {
      "key": "Lee2016",
      "file": "section_II.tex",
      "line": 31,
      "context": "bility condition; the trapped density configuration also depends on the populations and confinement~\\cite{Timmermans1998,Ao1998,Lee2016}. The stationary GP solution in Fig.~\\ref{fig:equilibrium} h"
    },
    {
      "key": "Papp2006",
      "file": "section_II.tex",
      "line": 46,
      "context": "ve} \\end{equation} Heteronuclear Feshbach resonances have been observed in this isotope combination~\\cite{Papp2006}. An experimental realization of the prescribed $a_{AB}(t)$ "
    },
    {
      "key": "Chin2010",
      "file": "section_II.tex",
      "line": 46,
      "context": "t)$ would require calibrating the interspecies scattering length against the control magnetic field~\\cite{Chin2010}. Here $\\Delta a_{AB}$ is the scattering-length modulation a"
    },
    {
      "key": "Ao1998",
      "file": "section_II.tex",
      "line": 55,
      "context": "the strongly phase-separated state, this spatial weight is concentrated near the internal interface~\\cite{Ao1998,Barankov2002}. The interaction dependence of the overlap layer therefore "
    },
    {
      "key": "Barankov2002",
      "file": "section_II.tex",
      "line": 55,
      "context": "the strongly phase-separated state, this spatial weight is concentrated near the internal interface~\\cite{Ao1998,Barankov2002}. The interaction dependence of the overlap layer therefore "
    },
    {
      "key": "Barankov2002",
      "file": "section_II.tex",
      "line": 60,
      "context": "l, $\\sigma$ is the excess grand potential per unit interface length and has units of $\\mathrm{J/m}$~\\cite{Barankov2002,Indekeu2015}. For a boundary with uniform tension and length $L$, its in"
    },
    {
      "key": "Indekeu2015",
      "file": "section_II.tex",
      "line": 60,
      "context": "l, $\\sigma$ is the excess grand potential per unit interface length and has units of $\\mathrm{J/m}$~\\cite{Barankov2002,Indekeu2015}. For a boundary with uniform tension and length $L$, its in"
    },
    {
      "key": "VanSchaeybroeck2008",
      "file": "section_II.tex",
      "line": 60,
      "context": " describe the local interface structure with the planar-interface approximation of Van Schaeybroeck~\\cite{VanSchaeybroeck2008}, expressed in effective two-dimensional quantities as \\begi"
    },
    {
      "key": "Sasaki2009",
      "file": "section_III.tex",
      "line": 14,
      "context": "e component of the linear deformation.  Both condensates contribute to the inertia of the interface~\\cite{Sasaki2009,Takeuchi2010}. We use an incompressible, irrotational sharp-interface des"
    },
    {
      "key": "Takeuchi2010",
      "file": "section_III.tex",
      "line": 14,
      "context": "e component of the linear deformation.  Both condensates contribute to the inertia of the interface~\\cite{Sasaki2009,Takeuchi2010}. We use an incompressible, irrotational sharp-interface des"
    },
    {
      "key": "Staliunas2002",
      "file": "section_III.tex",
      "line": 57,
      "context": "herefore moves to higher driving frequencies for higher-order modes, with $\\omega_D\\simeq2\\omega_m$~\\cite{Staliunas2002,Maity2020,Kwon2021}.  At finite interaction-modulation amplitude, retaining the"
    },
    {
      "key": "Maity2020",
      "file": "section_III.tex",
      "line": 57,
      "context": "herefore moves to higher driving frequencies for higher-order modes, with $\\omega_D\\simeq2\\omega_m$~\\cite{Staliunas2002,Maity2020,Kwon2021}.  At finite interaction-modulation amplitude, retaining the"
    },
    {
      "key": "Kwon2021",
      "file": "section_III.tex",
      "line": 57,
      "context": "herefore moves to higher driving frequencies for higher-order modes, with $\\omega_D\\simeq2\\omega_m$~\\cite{Staliunas2002,Maity2020,Kwon2021}.  At finite interaction-modulation amplitude, retaining the"
    },
    {
      "key": "Benjamin1954",
      "file": "section_III.tex",
      "line": 65,
      "context": "eriodic_mode} \\end{equation} This is a Hill equation with the tension waveform specified in Sec.~II~\\cite{Benjamin1954,Staliunas2002}. It retains the cycle-average shift and higher temporal har"
    },
    {
      "key": "Staliunas2002",
      "file": "section_III.tex",
      "line": 65,
      "context": "eriodic_mode} \\end{equation} This is a Hill equation with the tension waveform specified in Sec.~II~\\cite{Benjamin1954,Staliunas2002}. It retains the cycle-average shift and higher temporal har"
    },
    {
      "key": "KumarTuckerman1994",
      "file": "section_III.tex",
      "line": 96,
      "context": "een treated with Floquet methods, including viscous effects absent from the present capillary model~\\cite{KumarTuckerman1994,Hill2002}. Let $M_m$ propagate the state $(\\zeta_m,\\dot\\zeta_m)$ over"
    },
    {
      "key": "Hill2002",
      "file": "section_III.tex",
      "line": 96,
      "context": "een treated with Floquet methods, including viscous effects absent from the present capillary model~\\cite{KumarTuckerman1994,Hill2002}. Let $M_m$ propagate the state $(\\zeta_m,\\dot\\zeta_m)$ over"
    },
    {
      "key": "Maity2020",
      "file": "section_III.tex",
      "line": 107,
      "context": "dence in Eq.~\\eqref{eq:III_deformation}, this exchange is equivalent to an angular shift of $\\pi/m$~\\cite{Maity2020}. The marginal subharmonic solution has multiplier $-1$, and"
    },
    {
      "key": "Staliunas2002",
      "file": "section_IV.tex",
      "line": 20,
      "context": "the temporal signature of the primary parametric resonance described by the interface-mode equation~\\cite{Staliunas2002,Maity2020}.  The one-period phase relation is also resolved directly i"
    },
    {
      "key": "Maity2020",
      "file": "section_IV.tex",
      "line": 20,
      "context": "the temporal signature of the primary parametric resonance described by the interface-mode equation~\\cite{Staliunas2002,Maity2020}.  The one-period phase relation is also resolved directly i"
    },
    {
      "key": "Maity2020",
      "file": "section_IV.tex",
      "line": 24,
      "context": " interfacial wave, a half-cycle phase advance exchanges the angular positions of crests and troughs~\\cite{Maity2020}. The angular dependence obeys \\begin{equation}  -\\cos(m\\the"
    },
    {
      "key": "VanSchaeybroeck2008",
      "file": "appendix_B.tex",
      "line": 14,
      "context": "te overlap layer.  The planar interfacial-tension expression requires a common coexistence pressure~\\cite{VanSchaeybroeck2008,Indekeu2015}. We construct a local reference pressure from the two bulk-"
    },
    {
      "key": "Indekeu2015",
      "file": "appendix_B.tex",
      "line": 14,
      "context": "te overlap layer.  The planar interfacial-tension expression requires a common coexistence pressure~\\cite{VanSchaeybroeck2008,Indekeu2015}. We construct a local reference pressure from the two bulk-"
    },
    {
      "key": "Benjamin1954",
      "file": "appendix_B.tex",
      "line": 81,
      "context": ". For the first-order tension response, the primary subharmonic Floquet expansion may be written as~\\cite{Benjamin1954,Nicolin2007,Maity2020} \\begin{equation}  \\zeta_m(t)=e^{st}  \\sum_{p=-\\infty}^{\\inf"
    },
    {
      "key": "Nicolin2007",
      "file": "appendix_B.tex",
      "line": 81,
      "context": ". For the first-order tension response, the primary subharmonic Floquet expansion may be written as~\\cite{Benjamin1954,Nicolin2007,Maity2020} \\begin{equation}  \\zeta_m(t)=e^{st}  \\sum_{p=-\\infty}^{\\inf"
    },
    {
      "key": "Maity2020",
      "file": "appendix_B.tex",
      "line": 81,
      "context": ". For the first-order tension response, the primary subharmonic Floquet expansion may be written as~\\cite{Benjamin1954,Nicolin2007,Maity2020} \\begin{equation}  \\zeta_m(t)=e^{st}  \\sum_{p=-\\infty}^{\\inf"
    }
  ],
  "all_images_unchanged": true,
  "protected_files_identical": {
    "main.tex": true,
    "abstract.tex": true,
    "section_VI.tex": true,
    "appendix_A.tex": true,
    "figure_1.tex": true,
    "figure_2.tex": true,
    "figure_3.tex": true,
    "figure_4.tex": true,
    "figure_5.tex": true,
    "figure_6.tex": true,
    "figure_7.tex": true
  },
  "doi_count": 37
}

==> review/Term_Inventory_81.json <==
[
  {
    "category": "凝聚体与序参量",
    "chinese": "玻色–爱因斯坦凝聚体",
    "group_wording": "Bose–Einstein condensate (BEC)",
    "our_wording": "Bose–Einstein condensate (BEC); plural BECs",
    "sources": "W25/C26/W26",
    "status": "已统一"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "双组分凝聚体",
    "group_wording": "two-component BEC; binary BEC",
    "our_wording": "binary BEC / two-component BEC",
    "sources": "W25/C26",
    "status": "保留，两者均规范"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "准二维凝聚体",
    "group_wording": "quasi-2D BEC",
    "our_wording": "quasi-two-dimensional (quasi-2D) BEC",
    "sources": "C26/F26",
    "status": "已统一"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "二维/三维",
    "group_wording": "two-dimensional (2D); three-dimensional (3D)",
    "our_wording": "2D / 3D，在首次出现时给全称",
    "sources": "W25/F26/W26",
    "status": "已统一"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "耦合 GP 方程",
    "group_wording": "coupled Gross–Pitaevskii (GP) equations",
    "our_wording": "coupled GP equations",
    "sources": "W25/F26/W26",
    "status": "保留"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "平衡态 GP 方程",
    "group_wording": "stationary solutions of GP equations",
    "our_wording": "coupled stationary 2D GP equations",
    "sources": "W25",
    "status": "专业化保留（明确静态）"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "凝聚体序参量",
    "group_wording": "order parameter",
    "our_wording": "condensate order parameter / order parameter",
    "sources": "W25/W26",
    "status": "已修改"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "平衡态序参量",
    "group_wording": "stationary solution; order parameter",
    "our_wording": "stationary order parameter",
    "sources": "W25",
    "status": "已修改，组合写法"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "二维凝聚体场",
    "group_wording": "order parameter; wave function",
    "our_wording": "2D order parameter",
    "sources": "W25/F26/W26",
    "status": "已修改"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "轴向波函数",
    "group_wording": "wave function",
    "our_wording": "axial wave function",
    "sources": "W25/F26",
    "status": "保留；不同于二维序参量"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "基态",
    "group_wording": "ground state",
    "our_wording": "ground state / ground-state density distribution",
    "sources": "W25/F26/W26",
    "status": "已修改"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "定态/静态解",
    "group_wording": "stationary solution / stationary state",
    "our_wording": "stationary GP solution",
    "sources": "W25",
    "status": "保留，按物理情境区分"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "归一化条件",
    "group_wording": "normalization condition",
    "our_wording": "normalization condition",
    "sources": "W25/F26/W26",
    "status": "保留"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "原子数",
    "group_wording": "atom number",
    "our_wording": "atom number, N_j",
    "sources": "W25/W26",
    "status": "已统一"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "总原子数",
    "group_wording": "total atom number; total number of atoms",
    "our_wording": "total atom number, N (若有定义)",
    "sources": "F26/W26",
    "status": "按需使用"
  },
  {
    "category": "凝聚体与序参量",
    "chinese": "原子质量",
    "group_wording": "atomic mass",
    "our_wording": "atomic mass, m_j",
    "sources": "W25/C26/W26",
    "status": "保留"
  },
  {
    "category": "密度与分布",
    "chinese": "密度",
    "group_wording": "density",
    "our_wording": "density",
    "sources": "W25/C26/F26/W26",
    "status": "已统一（定义后简写）"
  },
  {
    "category": "密度与分布",
    "chinese": "二维原子数密度",
    "group_wording": "density; particle density",
    "our_wording": "2D density, n_j=|Ψ_j|²，归一化到 N_j",
    "sources": "W25/W26",
    "status": "已修改；首次明确二维"
  },
  {
    "category": "密度与分布",
    "chinese": "平衡态密度",
    "group_wording": "equilibrium density; ground-state density",
    "our_wording": "equilibrium 2D density, n_j^(0)",
    "sources": "W25/W26",
    "status": "已修改"
  },
  {
    "category": "密度与分布",
    "chinese": "含时原子密度",
    "group_wording": "time evolution of density",
    "our_wording": "time-dependent 2D density, n_j(ρ,t)",
    "sources": "W25/F26",
    "status": "已修改"
  },
  {
    "category": "密度与分布",
    "chinese": "二维密度分布图",
    "group_wording": "density distributions",
    "our_wording": "density distributions",
    "sources": "W25/C26/W26",
    "status": "已修改"
  },
  {
    "category": "密度与分布",
    "chinese": "密度剖面曲线",
    "group_wording": "density profile",
    "our_wording": "density profile",
    "sources": "W25/W26",
    "status": "已修改"
  },
  {
    "category": "密度与分布",
    "chinese": "径向密度剖面",
    "group_wording": "density profile; radial direction",
    "our_wording": "radial density profile",
    "sources": "W25/W26",
    "status": "已修改"
  },
  {
    "category": "密度与分布",
    "chinese": "中心密度",
    "group_wording": "central density",
    "our_wording": "central density（需要时）",
    "sources": "W25",
    "status": "仅文献出现；本稿无需新增"
  },
  {
    "category": "密度与分布",
    "chinese": "总密度",
    "group_wording": "total density",
    "our_wording": "total density（本稿不做自旋体模分解）",
    "sources": "W25/C26/W26",
    "status": "不移植到界面模式"
  },
  {
    "category": "密度与分布",
    "chinese": "自旋密度",
    "group_wording": "spin density",
    "our_wording": "spin density（本稿不使用）",
    "sources": "W25/C26/W26",
    "status": "不移植：本稿核心是空间界面"
  },
  {
    "category": "密度与分布",
    "chinese": "密度波幅度",
    "group_wording": "density wave amplitude",
    "our_wording": "density wave amplitude（本稿不使用）",
    "sources": "F26",
    "status": "不移植：不同物理量"
  },
  {
    "category": "密度与分布",
    "chinese": "密度重叠层",
    "group_wording": "未见直接对应命名",
    "our_wording": "density-overlap layer / density overlap",
    "sources": "本稿专用",
    "status": "保留"
  },
  {
    "category": "密度与分布",
    "chinese": "界面两侧参考体相密度",
    "group_wording": "未见直接对应命名",
    "our_wording": "reference bulk density, n_A/n_B",
    "sources": "本稿专用",
    "status": "已规范化，保留物理限定"
  },
  {
    "category": "密度与分布",
    "chinese": "二维质量密度",
    "group_wording": "未见直接对应命名",
    "our_wording": "2D mass density, m_j n_j",
    "sources": "本稿专用",
    "status": "保留；不同于原子数密度"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "谐振子束缚势",
    "group_wording": "harmonic confining potential; harmonic trapping potential",
    "our_wording": "harmonic trapping potential",
    "sources": "W25/W26",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "谐振子势阱",
    "group_wording": "harmonic trap",
    "our_wording": "harmonic trap",
    "sources": "W25/C26/F26",
    "status": "保留"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "束缚频率",
    "group_wording": "trapping frequencies; trap frequencies",
    "our_wording": "trapping frequency/frequencies",
    "sources": "W25/C26/W26",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "径向束缚频率",
    "group_wording": "radial trapping frequency",
    "our_wording": "radial trapping frequency, ω_⊥",
    "sources": "W25",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "轴向束缚频率",
    "group_wording": "trapping frequency in the axial direction",
    "our_wording": "axial trapping frequency, ω_z",
    "sources": "W25/C26",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "轴向谐振子长度",
    "group_wording": "harmonic oscillator length; transverse harmonic length",
    "our_wording": "axial harmonic-oscillator length, ℓ_z,j",
    "sources": "C26/W26",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "s 波散射长度",
    "group_wording": "s-wave scattering length",
    "our_wording": "s-wave scattering length",
    "sources": "W25/C26/W26",
    "status": "保留"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "种内散射长度",
    "group_wording": "intra-component scattering length",
    "our_wording": "intraspecies scattering length, a_jj",
    "sources": "W25/C26",
    "status": "保留异同位素体系表述"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "种间散射长度",
    "group_wording": "inter-component interaction / scattering length",
    "our_wording": "interspecies scattering length, a_AB",
    "sources": "W25/C26",
    "status": "保留异同位素体系表述"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "相互作用强度/耦合常数",
    "group_wording": "interaction constants; interaction strengths",
    "our_wording": "interaction constant, g_jk",
    "sources": "W25/W26",
    "status": "已统一"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "二维有效耦合常数",
    "group_wording": "effective 2D interaction constants",
    "our_wording": "effective 2D interaction constants",
    "sources": "W26",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "组分内耦合常数",
    "group_wording": "intra-component interaction constants",
    "our_wording": "intraspecies interaction constants, g_jj",
    "sources": "W25",
    "status": "已修改，保留 species 含义"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "种间耦合常数",
    "group_wording": "inter-component interaction constants",
    "our_wording": "interspecies interaction constant, g_AB",
    "sources": "W25/W26",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "三维接触耦合",
    "group_wording": "contact interaction / interaction constants",
    "our_wording": "3D contact interaction constant",
    "sources": "W25/W26",
    "status": "已修改"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "平均场近似",
    "group_wording": "mean-field approximation",
    "our_wording": "mean-field approximation",
    "sources": "F26/W26",
    "status": "保留概念；未新增叙述"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "化学势",
    "group_wording": "chemical potential",
    "our_wording": "chemical potential, μ_j",
    "sources": "W25",
    "status": "已精简"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "约化质量",
    "group_wording": "四篇同质量模型无需定义",
    "our_wording": "reduced mass, μ_AB",
    "sources": "本稿专用",
    "status": "保留；不可用 m 替代"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "相分离/混溶",
    "group_wording": "miscible; immiscible; phase separation",
    "our_wording": "phase separation / immiscible regime",
    "sources": "W25",
    "status": "保留"
  },
  {
    "category": "相互作用与束缚",
    "chinese": "Feshbach 共振",
    "group_wording": "Feshbach resonance",
    "our_wording": "heteronuclear Feshbach resonance",
    "sources": "W25/F26",
    "status": "保留异核限定"
  },
  {
    "category": "驱动与共振",
    "chinese": "周期调制",
    "group_wording": "periodic modulation",
    "our_wording": "periodic modulation",
    "sources": "W25/C26/F26",
    "status": "保留"
  },
  {
    "category": "驱动与共振",
    "chinese": "调制振幅",
    "group_wording": "modulation amplitude",
    "our_wording": "modulation amplitude, Δa_AB",
    "sources": "W25/C26/F26",
    "status": "保留"
  },
  {
    "category": "驱动与共振",
    "chinese": "相对调制振幅",
    "group_wording": "amplitude / modulation amplitude",
    "our_wording": "relative modulation amplitude, ε_AB",
    "sources": "W25/C26",
    "status": "保留无量纲限定"
  },
  {
    "category": "驱动与共振",
    "chinese": "调制频率",
    "group_wording": "modulation frequency",
    "our_wording": "modulation frequency 或 driving frequency, f_D",
    "sources": "W25/C26",
    "status": "保留固定 f_D 与图轴叫法"
  },
  {
    "category": "驱动与共振",
    "chinese": "调制角频率",
    "group_wording": "modulation frequency",
    "our_wording": "angular driving frequency, ω_D",
    "sources": "W25/C26",
    "status": "保留角频率区别"
  },
  {
    "category": "驱动与共振",
    "chinese": "驱动周期",
    "group_wording": "oscillation period; time period",
    "our_wording": "driving period, T_D",
    "sources": "W25/C26",
    "status": "保留独立定义"
  },
  {
    "category": "驱动与共振",
    "chinese": "调制方案",
    "group_wording": "modulation protocol",
    "our_wording": "modulation protocol",
    "sources": "W25/C26",
    "status": "保留；只有一种种间方案"
  },
  {
    "category": "驱动与共振",
    "chinese": "参数激发",
    "group_wording": "parametric excitation",
    "our_wording": "parametric excitation",
    "sources": "W25/C26",
    "status": "保留"
  },
  {
    "category": "驱动与共振",
    "chinese": "参数共振",
    "group_wording": "parametric resonance",
    "our_wording": "primary parametric resonance",
    "sources": "W25/C26",
    "status": "保留主共振限定"
  },
  {
    "category": "驱动与共振",
    "chinese": "次谐波响应",
    "group_wording": "subharmonic; oscillates at half ... frequency",
    "our_wording": "subharmonic response / subharmonic motion",
    "sources": "W25/C26",
    "status": "保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "Faraday 图案",
    "group_wording": "Faraday pattern; pattern formation",
    "our_wording": "interfacial Faraday pattern",
    "sources": "W25/C26",
    "status": "保留界面限定"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "图案形成",
    "group_wording": "pattern formation",
    "our_wording": "pattern formation",
    "sources": "W25/C26/F26",
    "status": "保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "集体激发模式",
    "group_wording": "collective excitation mode",
    "our_wording": "collective excitation mode",
    "sources": "W25/C26",
    "status": "可用；本稿更精确写 interfacial mode"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "m 重旋转对称",
    "group_wording": "l-fold rotational symmetry",
    "our_wording": "m-fold rotational symmetry",
    "sources": "W25/C26",
    "status": "保留本稿角向指标 m"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "方位角模式阶数",
    "group_wording": "angular quantum number / rotational symmetry",
    "our_wording": "azimuthal mode number, m",
    "sources": "W25/C26",
    "status": "保留精确界面术语"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "色散关系",
    "group_wording": "dispersion relation",
    "our_wording": "capillary dispersion relation",
    "sources": "W25/C26",
    "status": "保留毛细限定"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "自然频率",
    "group_wording": "natural frequency",
    "our_wording": "natural frequency / natural angular frequency",
    "sources": "W25",
    "status": "保留 ω 与 f 区别"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "增长率",
    "group_wording": "growth rate",
    "our_wording": "growth rate",
    "sources": "W25",
    "status": "保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "GP 数值模拟",
    "group_wording": "GP simulations; numerical simulations",
    "our_wording": "GP simulations",
    "sources": "W25/W26",
    "status": "已统一或保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "实时演化",
    "group_wording": "real-time evolution; time evolution",
    "our_wording": "real-time GP evolution",
    "sources": "W25/F26",
    "status": "保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "虚时间演化",
    "group_wording": "imaginary time iterative method / evolution",
    "our_wording": "imaginary-time propagation",
    "sources": "W25/W26",
    "status": "保留等价专业术语"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "傅里叶变换",
    "group_wording": "Fourier transform",
    "our_wording": "Fourier transform / Fourier coefficient",
    "sources": "W25",
    "status": "保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "傅里叶振幅谱",
    "group_wording": "Fourier transform; power spectrum（视定义而定）",
    "our_wording": "Fourier amplitude spectrum",
    "sources": "W25",
    "status": "已统一，不能误改为功率谱"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "增长率与非线性",
    "group_wording": "growth rates; nonlinear regime",
    "our_wording": "effective growth rate / nonlinear response",
    "sources": "W25/C26",
    "status": "保留本稿局部增长率限定"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "界面张力",
    "group_wording": "四篇未讨论内部界面张力",
    "our_wording": "interfacial tension, σ",
    "sources": "本稿专用",
    "status": "保留，勿替换为 trapping potential"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "毛细恢复力",
    "group_wording": "四篇未用毛细界面恢复力",
    "our_wording": "capillary restoring force",
    "sources": "本稿专用",
    "status": "保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "界面愈合长度",
    "group_wording": "density/spin healing length（不同定义）",
    "our_wording": "healing length, ξ_j",
    "sources": "W25",
    "status": "保留组分专用定义"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "Floquet 乘子",
    "group_wording": "四篇未用同一内部界面 Floquet 定义",
    "our_wording": "Floquet multiplier, λ_m,±",
    "sources": "本稿专用",
    "status": "保留"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "Floquet 不稳定舌",
    "group_wording": "Floquet analysis; resonance regions",
    "our_wording": "Floquet instability tongue",
    "sources": "W25",
    "status": "保留专业写法"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "局部有效增长率",
    "group_wording": "growth rate",
    "our_wording": "local effective growth rate, Γ_eff",
    "sources": "W25",
    "status": "保留有限时间限定"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "模式几何振幅",
    "group_wording": "density wave amplitude（定义不同）",
    "our_wording": "geometric interface amplitude, A_m",
    "sources": "本稿专用",
    "status": "保留，不能改成 density-wave amplitude"
  },
  {
    "category": "界面/模式/动力学",
    "chinese": "周期平均振幅",
    "group_wording": "density-wave amplitude（平均定义不同）",
    "our_wording": "period-averaged amplitude, Abar_m",
    "sources": "本稿专用",
    "status": "保留"
  }
]

==> review/Terminology_Validation_20261012.json <==
{
  "source": "last explicit GP version",
  "changes": 34,
  "files_edited": [
    "appendix_A.tex",
    "appendix_B.tex",
    "appendix_C.tex",
    "figure_1.tex",
    "figure_2.tex",
    "figure_3.tex",
    "figure_5.tex",
    "figure_6.tex",
    "introduction.tex",
    "section_II.tex",
    "section_III.tex",
    "section_IV.tex",
    "section_VI.tex"
  ],
  "terms": 81,
  "figures_unchanged": 10,
  "equations_unchanged": true,
  "citations_unchanged": true,
  "pdf_pages": 12,
  "figure_pages": {
    "1": [
      2
    ],
    "2": [
      3
    ],
    "3": [
      5
    ],
    "4": [
      5
    ],
    "5": [
      6
    ],
    "6": [
      7
    ],
    "7": [
      7
    ],
    "8": [
      10
    ],
    "9": [
      11
    ],
    "10": [
      11
    ]
  }
}

==> review/author_confirmation.json <==
{
  "date": "2026-10-11",
  "Fig5_reference_and_amplitude": "426a0/168a0",
  "author_answer": "均为426a₀/168a₀",
  "revision_scope": "language, terminology and accuracy of expression only",
  "approved_addition": "One sentence on positive tension and phase-dependent energy transfer, approved by author before insertion.",
  "data_code_release_commitment": false
}


==> review/compiler_check.json <==
{
  "status": "compiler unavailable",
  "diagnostic": "Unable to find standard directories for platform",
  "full_project_compiled": false
}


==> review/edit_scope_check.json <==
{
  "scope": "language and expression accuracy",
  "author_approved_added_sentences": 1,
  "new_displayed_equations": 0,
  "original_images_and_layout_preserved": true,
  "original_references_preserved": true,
  "checks": [
    {
      "file": "abstract.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "appendices.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "appendix_A.tex",
      "equation_count": 6,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "appendix_B.tex",
      "equation_count": 10,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "appendix_C.tex",
      "equation_count": 7,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "figure_1.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "figure_2.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "figure_3.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "figure_4.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "figure_5.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "figure_6.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "figure_7.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "introduction.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "main.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "references_formatted.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "section_II.tex",
      "equation_count": 10,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "section_III.tex",
      "equation_count": 15,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "section_IV.tex",
      "equation_count": 1,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "section_V.tex",
      "equation_count": 2,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    },
    {
      "file": "section_VI.tex",
      "equation_count": 0,
      "numerical_equation_constants_preserved": true,
      "figure_layout_preserved": true
    }
  ]
}


==> review/figure_sources_sha256.json <==
[
  {
    "file": "figs/Fig1_equilibrium.png",
    "sha256": "bbe17d489a6e30ee3d0c840e6cf70a9d32277f666ae1bb04a3942e6d2e65d8f9",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/Fig2_tension_sensitivity.png",
    "sha256": "c364540a94f8f178a29bcd0513a31d237e60328c59dc0915b04c33b765b088a2",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/Fig3_free_ringdown.png",
    "sha256": "a1ef73cb8458f8ca6e2e39785ef6d14635c7c8db9ba650dac51c23b1ab4af947",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/Fig4_Floquet_tongues.png",
    "sha256": "265e82884f53053cd5f214fb97c15e8af1bd923984d74607236e79ed3a79ec8f",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/Fig5_star_patterns.png",
    "sha256": "bbf993d25f31e84dd69507ee805938261c280a2a2ca6e16f343d12097ccb13e9",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/Fig6_subharmonic.png",
    "sha256": "75be604ca770a3a222ba126fa3e533eb50edf0eb3b0ce163938ce12f89f6819a",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/Fig7_growth_composition.png",
    "sha256": "067a3d48b42882bbb6bf20990a4aa3409605c8cdbcbcb3c5a5e49526a01a2356",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/FigS2_raw_amplitude_and_linear_range.png",
    "sha256": "4eca4b193c9fd92c597101e3f1cbfcc7a730e6915b01fdfc3d6c5867bd1a68db",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/FigS5_radial_breathing.png",
    "sha256": "504ecccd6ff6e885b132cb22b26fbbc8cf2803bfc3ec8f0090af796e781cf4da",
    "original_pixels_preserved": true
  },
  {
    "file": "figs/Floquet_m8_growth_rate_section.png",
    "sha256": "9f91e464bbc4d24355c6317b91596ebd0e5680d04bc2735cd88d046f6900a534",
    "original_pixels_preserved": true
  }
]


==> review/source_validation.json <==
{
  "static_validation": "passed",
  "checks": [
    "recursive inputs",
    "cross references",
    "citation keys",
    "environment nesting",
    "brace balance",
    "control characters",
    "graphic existence and image integrity",
    "agreed numerical text"
  ],
  "unique_labels": 88,
  "citations": 10,
  "bibliography_entries": 10,
  "graphics": [
    {
      "file": "figs/Fig1_equilibrium.png",
      "width_px": 673,
      "height_px": 416
    },
    {
      "file": "figs/Fig2_tension_sensitivity.png",
      "width_px": 2048,
      "height_px": 897
    },
    {
      "file": "figs/Fig3_free_ringdown.png",
      "width_px": 2048,
      "height_px": 885
    },
    {
      "file": "figs/Fig4_Floquet_tongues.png",
      "width_px": 673,
      "height_px": 314
    },
    {
      "file": "figs/Fig5_star_patterns.png",
      "width_px": 2172,
      "height_px": 724
    },
    {
      "file": "figs/Fig6_subharmonic.png",
      "width_px": 673,
      "height_px": 359
    },
    {
      "file": "figs/Fig7_growth_composition.png",
      "width_px": 673,
      "height_px": 465
    },
    {
      "file": "figs/Floquet_m8_growth_rate_section.png",
      "width_px": 2048,
      "height_px": 943
    },
    {
      "file": "figs/FigS2_raw_amplitude_and_linear_range.png",
      "width_px": 2048,
      "height_px": 1357
    },
    {
      "file": "figs/FigS5_radial_breathing.png",
      "width_px": 2048,
      "height_px": 885
    }
  ],
  "errors": [],
  "scope": "Source consistency checks do not constitute TeX compilation or numerical convergence testing."
}

